Improving robustness against common corruptions by covariate shift adaptation

Today's state-of-the-art machine vision models are vulnerable to image corruptions like blurring or compression artefacts, limiting their performance in many real-world applications. We here argue that popular benchmarks to measure model robustness against common corruptions (like ImageNet-C) underestimate model robustness in many (but not all) application scenarios. The key insight is that in many scenarios, multiple unlabeled examples of the corruptions are available and can be used for unsupervised online adaptation. Replacing the activation statistics estimated by batch normalization on the training set with the statistics of the corrupted images consistently improves the robustness across 25 different popular computer vision models. Using the corrected statistics, ResNet-50 reaches 62.2% mCE on ImageNet-C compared to 76.7% without adaptation. With the more robust DeepAugment+AugMix model, we improve the state of the art achieved by a ResNet50 model up to date from 53.6% mCE to 45.4% mCE. Even adapting to a single sample improves robustness for the ResNet-50 and AugMix models, and 32 samples are sufficient to improve the current state of the art for a ResNet-50 architecture. We argue that results with adapted statistics should be included whenever reporting scores in corruption benchmarks and other out-of-distribution generalization settings.

==> data/analysis/analysis-wasserstein-tsne.tsv <==
corruption         severity           x           y
baseline           baseline    -8.14321   1.29037

brightness         1           -7.63226   1.10227
brightness         2           -7.95406   1.02238
brightness         3           -8.31526   0.755513
brightness         4           -8.42689   0.41969
brightness         5           -8.4853    0.0132922

contrast           1           -8.15814   0.921399
contrast           2           -8.36853   0.594962
contrast           3           -8.41727  -0.14247
contrast           4           -8.14515  -2.33797
contrast           5           -7.87695  -4.04243

defocus_blur       1           -8.52081  -1.51215
defocus_blur       2           -8.45927  -2.7184
defocus_blur       3           -8.25295  -3.64045
defocus_blur       4           -8.08457  -4.03569
defocus_blur       5           -7.94046  -4.24964

elastic-transform  1           -7.71521   1.13683
elastic-transform  2           -7.00442   0.475257
elastic-transform  3           -6.91335   0.259472
elastic-transform  4           -6.39434  -0.44698
elastic-transform  5           -5.55554  -2.08718

fog                1           -7.5965    0.958602
fog                2           -7.71922   0.619688
fog                3           -7.68948   0.188478
fog                4           -7.36275  -0.129583
fog                5           -6.66921  -1.21813

frost              1           -7.58062  -0.146284
frost              2           -6.59708  -1.9959
frost              3           -6.11401  -2.8342
frost              4           -6.01044  -3.08682
frost              5           -5.93109  -3.33428

gaussian-blur      1           -8.4375    0.350699
gaussian-blur      2           -8.52146  -2.47047
gaussian-blur      3           -8.2935   -3.62449
gaussian-blur      4           -8.09024  -4.06664
gaussian-blur      5           -7.868    -4.40114

gaussian-noise     1           -8.34509  -2.87346
gaussian-noise     2           -7.9745   -4.19155
gaussian-noise     3           -7.41236  -5.04381
gaussian-noise     4           -6.93698  -5.58685
gaussian-noise     5           -6.63192  -5.86542

glass-blur         1           -7.48008  -0.148163
glass-blur         2           -7.1065   -1.1703
glass-blur         3           -5.87105  -2.4521
glass-blur         4           -5.86794  -2.785
glass-blur         5           -6.34272  -3.45162

impulse-noise      1           -8.27528  -3.49946
impulse-noise      2           -7.88978  -4.59614
impulse-noise      3           -7.56383  -5.03809
impulse-noise      4           -6.99814  -5.62083
impulse-noise      5           -6.69442  -5.85965

jpeg-compression   1           -7.31299   0.695482
jpeg-compression   2           -7.08588   0.336258
jpeg-compression   3           -6.87424   0.0483857
jpeg-compression   4           -6.35651  -0.719339
jpeg-compression   5           -5.90103  -1.48736

motion-blur        1           -8.30051   0.723351
motion-blur        2           -8.17739   0.034782
motion-blur        3           -7.93221  -0.724839
motion-blur        4           -7.49832  -1.54058
motion-blur        5           -7.2735   -1.98986

pixelate           1           -7.51201   0.822543
pixelate           2           -7.67185   0.467312
pixelate           3           -7.34648   0.285699
pixelate           4           -6.91976  -0.278713
pixelate           5           -6.75064  -0.756057

saturate           1           -8.06245   0.752203
saturate           2           -8.39369   0.297406
saturate           3           -8.10348   0.968564
saturate           4           -8.38111   0.0513728
saturate           5           -8.34902  -0.913877

shot-noise         1           -8.12366  -3.01787
shot-noise         2           -7.51173  -4.4067
shot-noise         3           -7.04214  -5.22072
shot-noise         4           -6.58884  -5.78555
shot-noise         5           -6.43277  -5.89774

snow               1           -6.87879  -1.27839
snow               2           -6.52551  -2.75729
snow               3           -6.3828   -2.14342
snow               4           -6.16405  -2.55672
snow               5           -6.77193  -2.16141

spatter            1           -7.52351   0.94317
spatter            2           -7.08304  -0.716114
spatter            3           -6.23516  -2.81479
spatter            4           -6.61928  -2.42149
spatter            5           -6.16885  -3.39266

speckle-noise      1           -8.18861  -2.32276
speckle-noise      2           -7.94073  -3.27899
speckle-noise      3           -7.25583  -4.77935
speckle-noise      4           -7.00416  -5.24612
speckle-noise      5           -6.72765  -5.61824

zoom-blur          1           -7.96404   0.194801
zoom-blur          2           -7.93655  -0.259976
zoom-blur          3           -7.80699  -0.47348
zoom-blur          4           -7.65084  -0.824035
zoom-blur          5           -7.46662  -0.975511

==> data/analysis/wasserstein-after-first.tsv <==
corruption	name	wasserstein	error
brightness	brightness-1	0.5409161	25.976
brightness	brightness-2	0.5763787	27.592
brightness	brightness-3	0.6337185	30.386
brightness	brightness-4	0.72700715	34.874
brightness	brightness-5	0.86085635	41.066
contrast	contrast-1	0.6886463	35.108000000000004
contrast	contrast-2	0.84030217	41.592
contrast	contrast-3	1.1102905	53.988
contrast	contrast-4	1.6562161	79.446
contrast	contrast-5	2.1630027	94.572
defocus-blur	defocus-blur-1	1.1178077	40.64
defocus-blur	defocus-blur-2	1.350551	48.03
defocus-blur	defocus-blur-3	1.6514884	62.04
defocus-blur	defocus-blur-4	1.8504786	73.46600000000001
defocus-blur	defocus-blur-5	2.0018878	82.07799999999999
elastic-transform	elastic-transform-1	0.5726962	33.35
elastic-transform	elastic-transform-2	0.9237028	55.193999999999996
elastic-transform	elastic-transform-3	1.0628883	44.372
elastic-transform	elastic-transform-4	1.300453	57.802
elastic-transform	elastic-transform-5	1.7380975	83.04799999999999
fog	fog-1	0.7404565	38.181999999999995
fog	fog-2	0.86179703	44.118
fog	fog-3	1.0597351	53.358000000000004
fog	fog-4	1.2281436	59.593999999999994
fog	fog-5	1.5798024	75.574
frost	frost-1	1.122043	38.724000000000004
frost	frost-2	1.698345	55.88399999999999
frost	frost-3	1.9910679	67.874
frost	frost-4	2.088011	70.11
frost	frost-5	2.2374165	76.694
gaussian-blur	gaussian-blur-1	0.7328195	32.05
gaussian-blur	gaussian-blur-2	1.2674472	44.356
gaussian-blur	gaussian-blur-3	1.6293517	58.41
gaussian-blur	gaussian-blur-4	1.8592321	70.578
gaussian-blur	gaussian-blur-5	2.1361017	85.266
gaussian-noise	gaussian-noise-1	1.448504	40.558
gaussian-noise	gaussian-noise-2	1.9326699	53.8
gaussian-noise	gaussian-noise-3	2.4288104	72.404
gaussian-noise	gaussian-noise-4	2.8826203	88.984
gaussian-noise	gaussian-noise-5	3.3474448	97.792
glass-blur	glass-blur-1	1.1832988	45.958
glass-blur	glass-blur-2	1.4971828	59.56
glass-blur	glass-blur-3	1.9154952	83.14
glass-blur	glass-blur-4	2.0298746	87.23200000000001
glass-blur	glass-blur-5	2.1609807	90.184
impulse-noise	impulse-noise-1	1.8202094	51.97
impulse-noise	impulse-noise-2	2.1878314	64.19800000000001
impulse-noise	impulse-noise-3	2.426854	74.858
impulse-noise	impulse-noise-4	2.8622916	91.78200000000001
impulse-noise	impulse-noise-5	3.2501585	98.148
jpeg-compression	jpeg-compression-1	0.9344383	33.84
jpeg-compression	jpeg-compression-2	1.1261523	37.532
jpeg-compression	jpeg-compression-3	1.2421752	40.718
jpeg-compression	jpeg-compression-4	1.4943362	52.504
jpeg-compression	jpeg-compression-5	1.7006427	68.35
motion-blur	motion-blur-1	0.7052814	35.334
motion-blur	motion-blur-2	0.96073955	45.744
motion-blur	motion-blur-3	1.2611536	62.254
motion-blur	motion-blur-4	1.5143586	78.074
motion-blur	motion-blur-5	1.6458868	85.22200000000001
pixelate	pixelate-1	0.793861	35.858000000000004
pixelate	pixelate-2	0.9226847	35.936
pixelate	pixelate-3	1.0955881	53.806000000000004
pixelate	pixelate-4	1.340234	71.08
pixelate	pixelate-5	1.5029649	79.392
saturate	saturate-1	0.6398957	32.748000000000005
saturate	saturate-2	0.77762127	36.5
saturate	saturate-3	0.5831353	28.6
saturate	saturate-4	0.83489007	39.552
saturate	saturate-5	1.1527122	52.98
shot-noise	shot-noise-1	1.6595204	42.8
shot-noise	shot-noise-2	2.2693865	57.903999999999996
shot-noise	shot-noise-3	2.8321779	74.95
shot-noise	shot-noise-4	3.5454302	92.10799999999999
shot-noise	shot-noise-5	3.9953024	97.072
snow	snow-1	1.584313	45.422
snow	snow-2	1.9991187	68.054
snow	snow-3	1.8486118	64.80199999999999
snow	snow-4	2.007301	75.942
snow	snow-5	1.8244628	83.10600000000001
spatter	spatter-1	0.7177614	28.174
spatter	spatter-2	1.4554813	39.414
spatter	spatter-3	2.0668442	50.576
spatter	spatter-4	1.943411	61.744
spatter	spatter-5	2.3402	74.298
speckle-noise	speckle-noise-1	1.481177	39.934
speckle-noise	speckle-noise-2	1.8176713	47.048
speckle-noise	speckle-noise-3	2.5655758	68.292
speckle-noise	speckle-noise-4	2.9191785	78.94800000000001
speckle-noise	speckle-noise-5	3.3072321	88.30799999999999
zoom-blur	zoom-blur-1	0.9407233	47.504
zoom-blur	zoom-blur-2	1.0985194	57.412
zoom-blur	zoom-blur-3	1.1735574	64.766
zoom-blur	zoom-blur-4	1.2772272	71.592
zoom-blur	zoom-blur-5	1.3364209	77.50399999999999

==> data/analysis/wasserstein-data.tsv <==
domain layer wasserstein
brightness          0  0.73663
brightness          1  0.0439884
brightness          2  0.045648
brightness          3  0.0299075
brightness          4  0.0459232
brightness          5  0.0849165
brightness          6  0.0779575
brightness          7  0.0477122
brightness          8  0.0537911
brightness          9  0.0564599
brightness         10  0.0275486
brightness         11  0.0580517
brightness         12  0.0489434
brightness         13  0.0208694
brightness         14  0.0768767
brightness         15  0.0689882
brightness         16  0.0399352
brightness         17  0.0373521
brightness         18  0.0433941
brightness         19  0.0262391
brightness         20  0.0232761
brightness         21  0.0205496
brightness         22  0.0272913
brightness         23  0.0118725
brightness         24  0.0346244
brightness         25  0.0491527
brightness         26  0.0154735
brightness         27  0.0464995
brightness         28  0.0323378
brightness         29  0.0320636
brightness         30  0.0254709
brightness         31  0.0221557
brightness         32  0.0222837
brightness         33  0.0129911
brightness         34  0.0231095
brightness         35  0.0215987
brightness         36  0.0124019
brightness         37  0.0302703
brightness         38  0.0236156
brightness         39  0.0148242
brightness         40  0.0384057
brightness         41  0.0453649
brightness         42  0.0458794
brightness         43  0.0529859
brightness         44  0.0649493
brightness         45  0.0320007
brightness         46  0.0580411
brightness         47  0.0365591
brightness         48  0.0575219
brightness         49  0.0249156
brightness         50  0.0432083
brightness         51  0.164817
brightness         52  0.0813665

contrast            0  0.628675
contrast            1  0.126237
contrast            2  0.130899
contrast            3  0.05359
contrast            4  0.0920067
contrast            5  0.13505
contrast            6  0.151296
contrast            7  0.0803969
contrast            8  0.0936764
contrast            9  0.109187
contrast           10  0.0496219
contrast           11  0.0932204
contrast           12  0.143699
contrast           13  0.043488
contrast           14  0.10191
contrast           15  0.074218
contrast           16  0.120491
contrast           17  0.117306
contrast           18  0.156158
contrast           19  0.0649557
contrast           20  0.0477884
contrast           21  0.0695563
contrast           22  0.0445918
contrast           23  0.0262412
contrast           24  0.0982101
contrast           25  0.128352
contrast           26  0.0313201
contrast           27  0.082922
contrast           28  0.0573011
contrast           29  0.0629099
contrast           30  0.0604385
contrast           31  0.0710801
contrast           32  0.0585748
contrast           33  0.0248794
contrast           34  0.0863107
contrast           35  0.0615862
contrast           36  0.0227143
contrast           37  0.109677
contrast           38  0.0596677
contrast           39  0.0291402
contrast           40  0.146544
contrast           41  0.0937952
contrast           42  0.0522079
contrast           43  0.203586
contrast           44  0.146629
contrast           45  0.0493867
contrast           46  0.132444
contrast           47  0.0803264
contrast           48  0.113076
contrast           49  0.0310301
contrast           50  0.0695783
contrast           51  0.29477
contrast           52  0.115335

defocus-blur        0  0.351137
defocus-blur        1  0.207531
defocus-blur        2  0.115502
defocus-blur        3  0.0658258
defocus-blur        4  0.136263
defocus-blur        5  0.213483
defocus-blur        6  0.157145
defocus-blur        7  0.0994465
defocus-blur        8  0.121796
defocus-blur        9  0.24406
defocus-blur       10  0.066122
defocus-blur       11  0.119255
defocus-blur       12  0.213678
defocus-blur       13  0.0581286
defocus-blur       14  0.121887
defocus-blur       15  0.0788478
defocus-blur       16  0.0326087
defocus-blur       17  0.034248
defocus-blur       18  0.133198
defocus-blur       19  0.0581039
defocus-blur       20  0.0406816
defocus-blur       21  0.0707085
defocus-blur       22  0.0896141
defocus-blur       23  0.0366539
defocus-blur       24  0.096246
defocus-blur       25  0.167275
defocus-blur       26  0.0415129
defocus-blur       27  0.0838705
defocus-blur       28  0.0720305
defocus-blur       29  0.0688331
defocus-blur       30  0.050149
defocus-blur       31  0.0702588
defocus-blur       32  0.0675204
defocus-blur       33  0.0318073
defocus-blur       34  0.0932538
defocus-blur       35  0.0812081
defocus-blur       36  0.0298122
defocus-blur       37  0.120949
defocus-blur       38  0.0722213
defocus-blur       39  0.0382553
defocus-blur       40  0.163524
defocus-blur       41  0.124609
defocus-blur       42  0.0890522
defocus-blur       43  0.202829
defocus-blur       44  0.174031
defocus-blur       45  0.0604488
defocus-blur       46  0.137461
defocus-blur       47  0.103763
defocus-blur       48  0.159013
defocus-blur       49  0.037571
defocus-blur       50  0.0857982
defocus-blur       51  0.39191
defocus-blur       52  0.130049

elastic-transform   0  0.0756161
elastic-transform   1  0.0300867
elastic-transform   2  0.0328145
elastic-transform   3  0.0193333
elastic-transform   4  0.0219086
elastic-transform   5  0.0484385
elastic-transform   6  0.0695222
elastic-transform   7  0.0434541
elastic-transform   8  0.0377986
elastic-transform   9  0.114061
elastic-transform  10  0.0451753
elastic-transform  11  0.0537909
elastic-transform  12  0.119885
elastic-transform  13  0.0385744
elastic-transform  14  0.0384581
elastic-transform  15  0.0262395
elastic-transform  16  0.0249158
elastic-transform  17  0.0293098
elastic-transform  18  0.052333
elastic-transform  19  0.0436626
elastic-transform  20  0.0448132
elastic-transform  21  0.0334077
elastic-transform  22  0.0751561
elastic-transform  23  0.0263809
elastic-transform  24  0.0542599
elastic-transform  25  0.156568
elastic-transform  26  0.0327015
elastic-transform  27  0.0489841
elastic-transform  28  0.0584858
elastic-transform  29  0.0586745
elastic-transform  30  0.08924
elastic-transform  31  0.0700398
elastic-transform  32  0.0731713
elastic-transform  33  0.0312915
elastic-transform  34  0.0853817
elastic-transform  35  0.0837455
elastic-transform  36  0.0448474
elastic-transform  37  0.111067
elastic-transform  38  0.058438
elastic-transform  39  0.0393292
elastic-transform  40  0.153553
elastic-transform  41  0.137082
elastic-transform  42  0.131286
elastic-transform  43  0.185975
elastic-transform  44  0.170477
elastic-transform  45  0.0941394
elastic-transform  46  0.217276
elastic-transform  47  0.117944
elastic-transform  48  0.115669
elastic-transform  49  0.0341831
elastic-transform  50  0.0876348
elastic-transform  51  0.254448
elastic-transform  52  0.116853

fog                 0  0.717188
fog                 1  0.0641336
fog                 2  0.0619062
fog                 3  0.025545
fog                 4  0.0453474
fog                 5  0.0812712
fog                 6  0.0927313
fog                 7  0.0496004
fog                 8  0.0537731
fog                 9  0.0766263
fog                10  0.0532362
fog                11  0.0714865
fog                12  0.136028
fog                13  0.0551189
fog                14  0.0792904
fog                15  0.0590101
fog                16  0.0341629
fog                17  0.0429238
fog                18  0.0847774
fog                19  0.0631054
fog                20  0.0484547
fog                21  0.0654525
fog                22  0.100251
fog                23  0.0253434
fog                24  0.0803768
fog                25  0.127718
fog                26  0.0258636
fog                27  0.0812261
fog                28  0.0596586
fog                29  0.0553659
fog                30  0.0433226
fog                31  0.0628489
fog                32  0.0559591
fog                33  0.023688
fog                34  0.0778198
fog                35  0.0571376
fog                36  0.0201775
fog                37  0.0974533
fog                38  0.0533598
fog                39  0.0225613
fog                40  0.122889
fog                41  0.0905107
fog                42  0.0513308
fog                43  0.15941
fog                44  0.159976
fog                45  0.0526312
fog                46  0.119645
fog                47  0.0833671
fog                48  0.103147
fog                49  0.029896
fog                50  0.0627761
fog                51  0.308752
fog                52  0.107627

frost               0  0.927719
frost               1  0.123065
frost               2  0.084975
frost               3  0.050506
frost               4  0.0889143
frost               5  0.150029
frost               6  0.228694
frost               7  0.116795
frost               8  0.140839
frost               9  0.162377
frost              10  0.0642224
frost              11  0.147873
frost              12  0.124514
frost              13  0.0544213
frost              14  0.120715
frost              15  0.0720368
frost              16  0.0408513
frost              17  0.0478577
frost              18  0.0938317
frost              19  0.0581716
frost              20  0.0611611
frost              21  0.0521728
frost              22  0.0744806
frost              23  0.0338794
frost              24  0.0785319
frost              25  0.167037
frost              26  0.0387736
frost              27  0.0802652
frost              28  0.0872804
frost              29  0.0846878
frost              30  0.135777
frost              31  0.0888256
frost              32  0.0763844
frost              33  0.0327922
frost              34  0.10685
frost              35  0.0820699
frost              36  0.0463961
frost              37  0.140482
frost              38  0.0760517
frost              39  0.0469747
frost              40  0.195265
frost              41  0.175719
frost              42  0.180726
frost              43  0.259776
frost              44  0.247561
frost              45  0.134486
frost              46  0.299514
frost              47  0.170088
frost              48  0.145706
frost              49  0.0394741
frost              50  0.122929
frost              51  0.403542
frost              52  0.13409

gaussian-noise      0  0.629761
gaussian-noise      1  0.260894
gaussian-noise      2  0.11137
gaussian-noise      3  0.0370033
gaussian-noise      4  0.204299
gaussian-noise      5  0.174691
gaussian-noise      6  0.284711
gaussian-noise      7  0.102413
gaussian-noise      8  0.240571
gaussian-noise      9  0.272222
gaussian-noise     10  0.0855375
gaussian-noise     11  0.228717
gaussian-noise     12  0.213479
gaussian-noise     13  0.0704229
gaussian-noise     14  0.120741
gaussian-noise     15  0.0821596
gaussian-noise     16  0.088752
gaussian-noise     17  0.077777
gaussian-noise     18  0.251684
gaussian-noise     19  0.132066
gaussian-noise     20  0.105198
gaussian-noise     21  0.0918305
gaussian-noise     22  0.100892
gaussian-noise     23  0.0425329
gaussian-noise     24  0.201491
gaussian-noise     25  0.293245
gaussian-noise     26  0.0373379
gaussian-noise     27  0.108619
gaussian-noise     28  0.0940475
gaussian-noise     29  0.0975123
gaussian-noise     30  0.108845
gaussian-noise     31  0.121494
gaussian-noise     32  0.100036
gaussian-noise     33  0.035699
gaussian-noise     34  0.150981
gaussian-noise     35  0.1098
gaussian-noise     36  0.043383
gaussian-noise     37  0.19214
gaussian-noise     38  0.105093
gaussian-noise     39  0.0459861
gaussian-noise     40  0.247595
gaussian-noise     41  0.189635
gaussian-noise     42  0.169068
gaussian-noise     43  0.352665
gaussian-noise     44  0.344445
gaussian-noise     45  0.154155
gaussian-noise     46  0.31908
gaussian-noise     47  0.20434
gaussian-noise     48  0.207451
gaussian-noise     49  0.0434411
gaussian-noise     50  0.148002
gaussian-noise     51  0.562594
gaussian-noise     52  0.14591

glass-blur          0  0.285877
glass-blur          1  0.126758
glass-blur          2  0.0813456
glass-blur          3  0.0563184
glass-blur          4  0.0812652
glass-blur          5  0.151602
glass-blur          6  0.139982
glass-blur          7  0.0978412
glass-blur          8  0.0834451
glass-blur          9  0.112994
glass-blur         10  0.0751462
glass-blur         11  0.0949345
glass-blur         12  0.222614
glass-blur         13  0.0604819
glass-blur         14  0.101726
glass-blur         15  0.0700429
glass-blur         16  0.0306917
glass-blur         17  0.0302702
glass-blur         18  0.127858
glass-blur         19  0.0732392
glass-blur         20  0.0616611
glass-blur         21  0.0742214
glass-blur         22  0.0863597
glass-blur         23  0.0400417
glass-blur         24  0.0943869
glass-blur         25  0.223706
glass-blur         26  0.0456875
glass-blur         27  0.0880926
glass-blur         28  0.0833748
glass-blur         29  0.0867422
glass-blur         30  0.0996504
glass-blur         31  0.10221
glass-blur         32  0.0869888
glass-blur         33  0.0373784
glass-blur         34  0.127198
glass-blur         35  0.107037
glass-blur         36  0.0434848
glass-blur         37  0.158287
glass-blur         38  0.0870622
glass-blur         39  0.0411515
glass-blur         40  0.214197
glass-blur         41  0.172953
glass-blur         42  0.141136
glass-blur         43  0.266597
glass-blur         44  0.240979
glass-blur         45  0.108037
glass-blur         46  0.230701
glass-blur         47  0.154674
glass-blur         48  0.194197
glass-blur         49  0.0457305
glass-blur         50  0.115288
glass-blur         51  0.509505
glass-blur         52  0.139134

impulse-noise       0  0.65664
impulse-noise       1  0.268115
impulse-noise       2  0.123516
impulse-noise       3  0.0478033
impulse-noise       4  0.213824
impulse-noise       5  0.22636
impulse-noise       6  0.32082
impulse-noise       7  0.108351
impulse-noise       8  0.30524
impulse-noise       9  0.319458
impulse-noise      10  0.0996345
impulse-noise      11  0.286297
impulse-noise      12  0.218323
impulse-noise      13  0.0771217
impulse-noise      14  0.141251
impulse-noise      15  0.0774065
impulse-noise      16  0.101031
impulse-noise      17  0.0875744
impulse-noise      18  0.266552
impulse-noise      19  0.1447
impulse-noise      20  0.12443
impulse-noise      21  0.0990738
impulse-noise      22  0.106208
impulse-noise      23  0.04788
impulse-noise      24  0.228937
impulse-noise      25  0.310367
impulse-noise      26  0.041211
impulse-noise      27  0.114522
impulse-noise      28  0.0901647
impulse-noise      29  0.102234
impulse-noise      30  0.0725193
impulse-noise      31  0.124725
impulse-noise      32  0.105123
impulse-noise      33  0.0383769
impulse-noise      34  0.161301
impulse-noise      35  0.117171
impulse-noise      36  0.0384643
impulse-noise      37  0.204192
impulse-noise      38  0.109673
impulse-noise      39  0.0418605
impulse-noise      40  0.254821
impulse-noise      41  0.185252
impulse-noise      42  0.11801
impulse-noise      43  0.353559
impulse-noise      44  0.338554
impulse-noise      45  0.123678
impulse-noise      46  0.270918
impulse-noise      47  0.187067
impulse-noise      48  0.21256
impulse-noise      49  0.0415656
impulse-noise      50  0.136987
impulse-noise      51  0.577952
impulse-noise      52  0.130181

jpeg-compression    0  0.0617316
jpeg-compression    1  0.0341125
jpeg-compression    2  0.0518421
jpeg-compression    3  0.0200698
jpeg-compression    4  0.0239522
jpeg-compression    5  0.0786352
jpeg-compression    6  0.0958859
jpeg-compression    7  0.0556244
jpeg-compression    8  0.0602769
jpeg-compression    9  0.183262
jpeg-compression   10  0.0597651
jpeg-compression   11  0.0793602
jpeg-compression   12  0.180046
jpeg-compression   13  0.0588247
jpeg-compression   14  0.0770102
jpeg-compression   15  0.0447293
jpeg-compression   16  0.0453034
jpeg-compression   17  0.0403062
jpeg-compression   18  0.0802522
jpeg-compression   19  0.0584096
jpeg-compression   20  0.0607087
jpeg-compression   21  0.0533981
jpeg-compression   22  0.0556636
jpeg-compression   23  0.0318033
jpeg-compression   24  0.0746584
jpeg-compression   25  0.156588
jpeg-compression   26  0.0372002
jpeg-compression   27  0.080971
jpeg-compression   28  0.0701962
jpeg-compression   29  0.0654239
jpeg-compression   30  0.0826076
jpeg-compression   31  0.0687585
jpeg-compression   32  0.0548308
jpeg-compression   33  0.0251913
jpeg-compression   34  0.079584
jpeg-compression   35  0.0566446
jpeg-compression   36  0.0277839
jpeg-compression   37  0.101962
jpeg-compression   38  0.0561429
jpeg-compression   39  0.0323496
jpeg-compression   40  0.137683
jpeg-compression   41  0.123031
jpeg-compression   42  0.129565
jpeg-compression   43  0.17512
jpeg-compression   44  0.193077
jpeg-compression   45  0.0943191
jpeg-compression   46  0.186439
jpeg-compression   47  0.114068
jpeg-compression   48  0.118421
jpeg-compression   49  0.0323345
jpeg-compression   50  0.0844357
jpeg-compression   51  0.304874
jpeg-compression   52  0.10444

motion-blur         0  0.28392
motion-blur         1  0.104312
motion-blur         2  0.0653129
motion-blur         3  0.0378351
motion-blur         4  0.074677
motion-blur         5  0.112625
motion-blur         6  0.108146
motion-blur         7  0.0729396
motion-blur         8  0.0717169
motion-blur         9  0.211879
motion-blur        10  0.0472772
motion-blur        11  0.0806165
motion-blur        12  0.138593
motion-blur        13  0.0536083
motion-blur        14  0.0749747
motion-blur        15  0.050091
motion-blur        16  0.0299604
motion-blur        17  0.0305799
motion-blur        18  0.0950683
motion-blur        19  0.0508321
motion-blur        20  0.0333397
motion-blur        21  0.0616734
motion-blur        22  0.0892942
motion-blur        23  0.0301371
motion-blur        24  0.0736664
motion-blur        25  0.138335
motion-blur        26  0.0360687
motion-blur        27  0.0647315
motion-blur        28  0.0552016
motion-blur        29  0.0527048
motion-blur        30  0.0386014
motion-blur        31  0.065891
motion-blur        32  0.0859554
motion-blur        33  0.0307437
motion-blur        34  0.0855531
motion-blur        35  0.0772308
motion-blur        36  0.028055
motion-blur        37  0.107006
motion-blur        38  0.0648521
motion-blur        39  0.0292209
motion-blur        40  0.138945
motion-blur        41  0.111619
motion-blur        42  0.0890054
motion-blur        43  0.173566
motion-blur        44  0.158918
motion-blur        45  0.0542576
motion-blur        46  0.127833
motion-blur        47  0.0866443
motion-blur        48  0.136586
motion-blur        49  0.0337047
motion-blur        50  0.0699245
motion-blur        51  0.345545
motion-blur        52  0.101626

pixelate            0  0.125824
pixelate            1  0.0651246
pixelate            2  0.0637365
pixelate            3  0.0283611
pixelate            4  0.0376026
pixelate            5  0.10618
pixelate            6  0.107283
pixelate            7  0.0666893
pixelate            8  0.0757866
pixelate            9  0.185285
pixelate           10  0.0610684
pixelate           11  0.0721029
pixelate           12  0.195006
pixelate           13  0.0558155
pixelate           14  0.0750284
pixelate           15  0.0488243
pixelate           16  0.0303425
pixelate           17  0.0304885
pixelate           18  0.083598
pixelate           19  0.051057
pixelate           20  0.0519786
pixelate           21  0.0467922
pixelate           22  0.0468007
pixelate           23  0.0272959
pixelate           24  0.0728093
pixelate           25  0.151024
pixelate           26  0.0357509
pixelate           27  0.0638798
pixelate           28  0.0560348
pixelate           29  0.0538317
pixelate           30  0.0584044
pixelate           31  0.0604103
pixelate           32  0.0514356
pixelate           33  0.0240456
pixelate           34  0.0661451
pixelate           35  0.0544482
pixelate           36  0.023727
pixelate           37  0.0834705
pixelate           38  0.0502002
pixelate           39  0.0244867
pixelate           40  0.111022
pixelate           41  0.0963266
pixelate           42  0.098178
pixelate           43  0.140446
pixelate           44  0.147437
pixelate           45  0.0712938
pixelate           46  0.135356
pixelate           47  0.0867917
pixelate           48  0.0996418
pixelate           49  0.0308334
pixelate           50  0.066191
pixelate           51  0.258239
pixelate           52  0.0951039

shot-noise          0  0.683736
shot-noise          1  0.247387
shot-noise          2  0.166469
shot-noise          3  0.0805927
shot-noise          4  0.199934
shot-noise          5  0.249215
shot-noise          6  0.384603
shot-noise          7  0.16303
shot-noise          8  0.243899
shot-noise          9  0.21768
shot-noise         10  0.0799825
shot-noise         11  0.221913
shot-noise         12  0.210189
shot-noise         13  0.0675138
shot-noise         14  0.170885
shot-noise         15  0.0833883
shot-noise         16  0.0855002
shot-noise         17  0.074024
shot-noise         18  0.251797
shot-noise         19  0.131833
shot-noise         20  0.0962977
shot-noise         21  0.0915651
shot-noise         22  0.0924357
shot-noise         23  0.0383744
shot-noise         24  0.195643
shot-noise         25  0.266905
shot-noise         26  0.0514412
shot-noise         27  0.113247
shot-noise         28  0.130257
shot-noise         29  0.123199
shot-noise         30  0.214589
shot-noise         31  0.134317
shot-noise         32  0.0962722
shot-noise         33  0.0348439
shot-noise         34  0.15341
shot-noise         35  0.104556
shot-noise         36  0.0659708
shot-noise         37  0.193364
shot-noise         38  0.116823
shot-noise         39  0.0893857
shot-noise         40  0.268168
shot-noise         41  0.228549
shot-noise         42  0.250255
shot-noise         43  0.391784
shot-noise         44  0.391721
shot-noise         45  0.21338
shot-noise         46  0.394841
shot-noise         47  0.259973
shot-noise         48  0.244548
shot-noise         49  0.0825964
shot-noise         50  0.188515
shot-noise         51  0.540979
shot-noise         52  0.255435

snow                0  0.912367
snow                1  0.109128
snow                2  0.123773
snow                3  0.0570737
snow                4  0.0878796
snow                5  0.202293
snow                6  0.204332
snow                7  0.108146
snow                8  0.182232
snow                9  0.189564
snow               10  0.0546279
snow               11  0.153594
snow               12  0.107959
snow               13  0.0605612
snow               14  0.125968
snow               15  0.0824294
snow               16  0.0477094
snow               17  0.0566603
snow               18  0.111267
snow               19  0.0717762
snow               20  0.0626182
snow               21  0.0572828
snow               22  0.083061
snow               23  0.029169
snow               24  0.101376
snow               25  0.161084
snow               26  0.050054
snow               27  0.0800728
snow               28  0.0913182
snow               29  0.0871442
snow               30  0.127916
snow               31  0.084179
snow               32  0.0973213
snow               33  0.0281415
snow               34  0.0998555
snow               35  0.0764055
snow               36  0.0448211
snow               37  0.127545
snow               38  0.0684396
snow               39  0.0449971
snow               40  0.182813
snow               41  0.168213
snow               42  0.178555
snow               43  0.24299
snow               44  0.231774
snow               45  0.121701
snow               46  0.258637
snow               47  0.151288
snow               48  0.148986
snow               49  0.0404971
snow               50  0.110145
snow               51  0.410692
snow               52  0.122539

speckle-noise       0  0.535767
speckle-noise       1  0.207375
speckle-noise       2  0.194333
speckle-noise       3  0.10695
speckle-noise       4  0.171595
speckle-noise       5  0.251855
speckle-noise       6  0.343963
speckle-noise       7  0.161567
speckle-noise       8  0.205891
speckle-noise       9  0.170957
speckle-noise      10  0.0721166
speckle-noise      11  0.192848
speckle-noise      12  0.18209
speckle-noise      13  0.0623199
speckle-noise      14  0.17165
speckle-noise      15  0.0790209
speckle-noise      16  0.0710212
speckle-noise      17  0.0641211
speckle-noise      18  0.210201
speckle-noise      19  0.112737
speckle-noise      20  0.0822812
speckle-noise      21  0.0786611
speckle-noise      22  0.0724812
speckle-noise      23  0.0308421
speckle-noise      24  0.163988
speckle-noise      25  0.21413
speckle-noise      26  0.0494224
speckle-noise      27  0.106885
speckle-noise      28  0.120392
speckle-noise      29  0.115308
speckle-noise      30  0.177231
speckle-noise      31  0.107071
speckle-noise      32  0.0701037
speckle-noise      33  0.0267451
speckle-noise      34  0.114289
speckle-noise      35  0.0767467
speckle-noise      36  0.0481666
speckle-noise      37  0.149911
speckle-noise      38  0.0831623
speckle-noise      39  0.0600146
speckle-noise      40  0.210921
speckle-noise      41  0.187732
speckle-noise      42  0.210434
speckle-noise      43  0.301655
speckle-noise      44  0.310105
speckle-noise      45  0.174397
speckle-noise      46  0.334366
speckle-noise      47  0.204414
speckle-noise      48  0.172776
speckle-noise      49  0.0645006
speckle-noise      50  0.150443
speckle-noise      51  0.383507
speckle-noise      52  0.195714

zoom-blur           0  0.291802
zoom-blur           1  0.0926758
zoom-blur           2  0.0647666
zoom-blur           3  0.0431814
zoom-blur           4  0.0668377
zoom-blur           5  0.103243
zoom-blur           6  0.103345
zoom-blur           7  0.0801585
zoom-blur           8  0.0688159
zoom-blur           9  0.106548
zoom-blur          10  0.0436425
zoom-blur          11  0.0714246
zoom-blur          12  0.129973
zoom-blur          13  0.052067
zoom-blur          14  0.0695637
zoom-blur          15  0.0493648
zoom-blur          16  0.0262295
zoom-blur          17  0.0284601
zoom-blur          18  0.0845979
zoom-blur          19  0.0431704
zoom-blur          20  0.0306321
zoom-blur          21  0.0584006
zoom-blur          22  0.0739619
zoom-blur          23  0.0286302
zoom-blur          24  0.0697311
zoom-blur          25  0.133245
zoom-blur          26  0.0330743
zoom-blur          27  0.0627544
zoom-blur          28  0.0530844
zoom-blur          29  0.0525438
zoom-blur          30  0.0383377
zoom-blur          31  0.0552102
zoom-blur          32  0.0732443
zoom-blur          33  0.0338858
zoom-blur          34  0.0813182
zoom-blur          35  0.0687051
zoom-blur          36  0.0296003
zoom-blur          37  0.0974355
zoom-blur          38  0.0597922
zoom-blur          39  0.0328326
zoom-blur          40  0.128962
zoom-blur          41  0.102994
zoom-blur          42  0.077667
zoom-blur          43  0.144513
zoom-blur          44  0.142888
zoom-blur          45  0.0540114
zoom-blur          46  0.109576
zoom-blur          47  0.0840229
zoom-blur          48  0.119172
zoom-blur          49  0.0335167
zoom-blur          50  0.0668057
zoom-blur          51  0.272471
zoom-blur          52  0.116269

==> data/analysis/wasserstein-layer-norm-downsample.tsv <==
i	layer	difference
0	bn1	4.80125617980957
1	layer1.0.downsample.1	3.765240430831909
2	layer2.0.downsample.1	3.2223942279815674
3	layer3.0.downsample.1	2.626142740249634
4	layer4.0.downsample.1	5.241797924041748

==> data/analysis/wasserstein-layer-norm.tsv <==
i	layer	difference
2	layer1.0.bn1	2.062248945236206
3	layer1.0.bn2	1.4017095565795898
4	layer1.0.bn3	1.1059128046035767
6	layer1.1.bn1	1.3454610109329224
7	layer1.1.bn2	1.5194083452224731
8	layer1.1.bn3	1.8817914724349976
9	layer1.2.bn1	1.3204221725463867
10	layer1.2.bn2	0.7189521789550781
11	layer1.2.bn3	1.1647416353225708
12	layer2.0.bn1	1.7213950157165527
13	layer2.0.bn2	1.189142107963562
14	layer2.0.bn3	1.5504032373428345
16	layer2.1.bn1	0.8192818760871887
17	layer2.1.bn2	0.9854200482368469
18	layer2.1.bn3	1.229347825050354
19	layer2.2.bn1	1.1724660396575928
20	layer2.2.bn2	0.905019223690033
21	layer2.2.bn3	1.2306077480316162
22	layer2.3.bn1	0.649402916431427
23	layer2.3.bn2	0.6522173881530762
24	layer2.3.bn3	0.7703733444213867
25	layer3.0.bn1	1.292188286781311
26	layer3.0.bn2	1.690724492073059
27	layer3.0.bn3	1.496774673461914
29	layer3.1.bn1	1.3266521692276
30	layer3.1.bn2	1.3574918508529663
31	layer3.1.bn3	2.7769603729248047
32	layer3.2.bn1	0.8896003365516663
33	layer3.2.bn2	0.8247312903404236
34	layer3.2.bn3	0.8692803978919983
35	layer3.3.bn1	1.053979516029358
36	layer3.3.bn2	0.9522788524627686
37	layer3.3.bn3	0.9548306465148926
38	layer3.4.bn1	1.335726261138916
39	layer3.4.bn2	0.9679303169250488
40	layer3.4.bn3	1.1198960542678833
41	layer3.5.bn1	1.5235661268234253
42	layer3.5.bn2	1.4758901596069336
43	layer3.5.bn3	3.2862560749053955
44	layer4.0.bn1	2.1664700508117676
45	layer4.0.bn2	2.117246150970459
46	layer4.0.bn3	2.61708664894104
48	layer4.1.bn1	1.5250746011734009
49	layer4.1.bn2	1.8606170415878296
50	layer4.1.bn3	1.2749756574630737
51	layer4.2.bn1	1.1211296319961548
52	layer4.2.bn2	1.7848347425460815
53	layer4.2.bn3	1.99124276638031

==> data/analysis/wasserstein.tsv <==
corruption	name	wasserstein	error
brightness	brightness-1	0.5579936	25.976
brightness	brightness-2	0.6135543	27.592
brightness	brightness-3	0.6890172	30.386
brightness	brightness-4	0.7979932	34.874
brightness	brightness-5	0.943808	41.066
contrast	contrast-1	0.74689096	35.108000000000004
contrast	contrast-2	0.907673	41.592
contrast	contrast-3	1.1833365	53.988
contrast	contrast-4	1.7274406	79.446
contrast	contrast-5	2.2273877	94.572
defocus-blur	defocus-blur-1	1.1590741	40.64
defocus-blur	defocus-blur-2	1.3933752	48.03
defocus-blur	defocus-blur-3	1.6946478	62.04
defocus-blur	defocus-blur-4	1.892423	73.46600000000001
defocus-blur	defocus-blur-5	2.0432746	82.07799999999999
elastic-transform	elastic-transform-1	0.5859979	33.35
elastic-transform	elastic-transform-2	0.9233834	55.193999999999996
elastic-transform	elastic-transform-3	1.064265	44.372
elastic-transform	elastic-transform-4	1.2941368	57.802
elastic-transform	elastic-transform-5	1.7143515	83.04799999999999
fog	fog-1	0.80741787	38.181999999999995
fog	fog-2	0.93446225	44.118
fog	fog-3	1.1330415	53.358000000000004
fog	fog-4	1.2974958	59.593999999999994
fog	fog-5	1.6451126	75.574
frost	frost-1	1.1685693	38.724000000000004
frost	frost-2	1.7502493	55.88399999999999
frost	frost-3	2.0462255	67.874
frost	frost-4	2.138157	70.11
frost	frost-5	2.2892332	76.694
gaussian-blur	gaussian-blur-1	0.76627594	32.05
gaussian-blur	gaussian-blur-2	1.310413	44.356
gaussian-blur	gaussian-blur-3	1.6721108	58.41
gaussian-blur	gaussian-blur-4	1.9010398	70.578
gaussian-blur	gaussian-blur-5	2.1764219	85.266
gaussian-noise	gaussian-noise-1	1.4984771	40.558
gaussian-noise	gaussian-noise-2	2.0199392	53.8
gaussian-noise	gaussian-noise-3	2.5729291	72.404
gaussian-noise	gaussian-noise-4	3.095133	88.984
gaussian-noise	gaussian-noise-5	3.640569	97.792
glass-blur	glass-blur-1	1.2086985	45.958
glass-blur	glass-blur-2	1.5266064	59.56
glass-blur	glass-blur-3	1.939938	83.14
glass-blur	glass-blur-4	2.0567303	87.23200000000001
glass-blur	glass-blur-5	2.1934936	90.184
impulse-noise	impulse-noise-1	1.8880277	51.97
impulse-noise	impulse-noise-2	2.3026328	64.19800000000001
impulse-noise	impulse-noise-3	2.5779507	74.858
impulse-noise	impulse-noise-4	3.086815	91.78200000000001
impulse-noise	impulse-noise-5	3.5428286	98.148
jpeg-compression	jpeg-compression-1	0.9285464	33.84
jpeg-compression	jpeg-compression-2	1.1173654	37.532
jpeg-compression	jpeg-compression-3	1.2315639	40.718
jpeg-compression	jpeg-compression-4	1.4799423	52.504
jpeg-compression	jpeg-compression-5	1.6834815	68.35
motion-blur	motion-blur-1	0.7333104	35.334
motion-blur	motion-blur-2	0.99430805	45.744
motion-blur	motion-blur-3	1.2972565	62.254
motion-blur	motion-blur-4	1.5514288	78.074
motion-blur	motion-blur-5	1.6835977	85.22200000000001
pixelate	pixelate-1	0.7939811	35.858000000000004
pixelate	pixelate-2	0.936383	35.936
pixelate	pixelate-3	1.0967852	53.806000000000004
pixelate	pixelate-4	1.342397	71.08
pixelate	pixelate-5	1.5164716	79.392
saturate	saturate-1	0.6732856	32.748000000000005
saturate	saturate-2	0.8181012	36.5
saturate	saturate-3	0.61643004	28.6
saturate	saturate-4	0.9040849	39.552
saturate	saturate-5	1.2471848	52.98
shot-noise	shot-noise-1	1.712416	42.8
shot-noise	shot-noise-2	2.365662	57.903999999999996
shot-noise	shot-noise-3	2.9818523	74.95
shot-noise	shot-noise-4	3.7803345	92.10799999999999
shot-noise	shot-noise-5	4.2888646	97.072
snow	snow-1	1.6147392	45.422
snow	snow-2	2.0606737	68.054
snow	snow-3	1.9008783	64.80199999999999
snow	snow-4	2.0692842	75.942
snow	snow-5	1.9051504	83.10600000000001
spatter	spatter-1	0.7204575	28.174
spatter	spatter-2	1.4566413	39.414
spatter	spatter-3	2.0715306	50.576
spatter	spatter-4	1.9849285	61.744
spatter	spatter-5	2.3926709	74.298
speckle-noise	speckle-noise-1	1.524107	39.934
speckle-noise	speckle-noise-2	1.8824233	47.048
speckle-noise	speckle-noise-3	2.6990047	68.292
speckle-noise	speckle-noise-4	3.0949733	78.94800000000001
speckle-noise	speckle-noise-5	3.534583	88.30799999999999
zoom-blur	zoom-blur-1	0.9751931	47.504
zoom-blur	zoom-blur-2	1.135669	57.412
zoom-blur	zoom-blur-3	1.2127088	64.766
zoom-blur	zoom-blur-4	1.3173233	71.592
zoom-blur	zoom-blur-5	1.3773652	77.50399999999999

==> data/analysis/wasserstein/adapt_on_in.tsv <==
corruption	name	wasserstein	error
brightness	brightness-1	0.5579936	24.581999999999997
brightness	brightness-2	0.6135543	26.252
brightness	brightness-3	0.6890172	29.011999999999997
brightness	brightness-4	0.7979932	33.494
brightness	brightness-5	0.943808	39.71
contrast	contrast-1	0.74689096	38.294000000000004
contrast	contrast-2	0.907673	49.336000000000006
contrast	contrast-3	1.1833365	69.596
contrast	contrast-4	1.7274406	93.73
contrast	contrast-5	2.2273877	98.848
defocus-blur	defocus-blur-1	1.1590741	55.562
defocus-blur	defocus-blur-2	1.3933752	68.962
defocus-blur	defocus-blur-3	1.6946478	83.27600000000001
defocus-blur	defocus-blur-4	1.892423	89.156
defocus-blur	defocus-blur-5	2.0432746	91.92200000000001
elastic-transform	elastic-transform-1	0.5859979	26.896
elastic-transform	elastic-transform-2	0.9233834	28.544
elastic-transform	elastic-transform-3	1.064265	30.454
elastic-transform	elastic-transform-4	1.2941368	33.205999999999996
elastic-transform	elastic-transform-5	1.7143515	39.998000000000005
fog	fog-1	0.80741787	36.714
fog	fog-2	0.93446225	41.013999999999996
fog	fog-3	1.1330415	45.256
fog	fog-4	1.2974958	47.132
fog	fog-5	1.6451126	58.158
frost	frost-1	1.1685693	34.414
frost	frost-2	1.7502493	48.096000000000004
frost	frost-3	2.0462255	56.62
frost	frost-4	2.138157	57.938
frost	frost-5	2.2892332	62.618
gaussian-blur	gaussian-blur-1	0.76627594	35.272
gaussian-blur	gaussian-blur-2	1.310413	65.916
gaussian-blur	gaussian-blur-3	1.6721108	83.58200000000001
gaussian-blur	gaussian-blur-4	1.9010398	90.586
gaussian-blur	gaussian-blur-5	2.1764219	94.686
gaussian-noise	gaussian-noise-1	1.4984771	79.33
gaussian-noise	gaussian-noise-2	2.0199392	94.73200000000001
gaussian-noise	gaussian-noise-3	2.5729291	99.09200000000001
gaussian-noise	gaussian-noise-4	3.095133	99.7
gaussian-noise	gaussian-noise-5	3.640569	99.844
glass-blur	glass-blur-1	1.2086985	40.86
glass-blur	glass-blur-2	1.5266064	50.424
glass-blur	glass-blur-3	1.939938	59.188
glass-blur	glass-blur-4	2.0567303	63.5
glass-blur	glass-blur-5	2.1934936	76.83
impulse-noise	impulse-noise-1	1.8880277	77.41199999999999
impulse-noise	impulse-noise-2	2.3026328	97.766
impulse-noise	impulse-noise-3	2.5779507	99.52799999999999
impulse-noise	impulse-noise-4	3.086815	99.834
impulse-noise	impulse-noise-5	3.5428286	99.89
jpeg	jpeg-1	0.9285464	30.11
jpeg	jpeg-2	1.1173654	33.516
jpeg	jpeg-3	1.2315639	35.891999999999996
jpeg	jpeg-4	1.4799423	43.106
jpeg	jpeg-5	1.6834815	50.496
motion-blur	motion-blur-1	0.7333104	31.061999999999998
motion-blur	motion-blur-2	0.99430805	38.074
motion-blur	motion-blur-3	1.2972565	48.20399999999999
motion-blur	motion-blur-4	1.5514288	57.702
motion-blur	motion-blur-5	1.6835977	63.178000000000004
pixelate	pixelate-1	0.7939811	28.401999999999997
pixelate	pixelate-2	0.936383	40.78
pixelate	pixelate-3	1.0967852	37.648
pixelate	pixelate-4	1.342397	48.864
pixelate	pixelate-5	1.5164716	65.44800000000001
saturate	saturate-1	0.6732856	30.732
saturate	saturate-2	0.8181012	62.342
saturate	saturate-3	0.61643004	25.316
saturate	saturate-4	0.9040849	29.206
saturate	saturate-5	1.2471848	33.498000000000005
shot-noise	shot-noise-1	1.712416	71.16199999999999
shot-noise	shot-noise-2	2.365662	89.744
shot-noise	shot-noise-3	2.9818523	96.978
shot-noise	shot-noise-4	3.7803345	99.37200000000001
shot-noise	shot-noise-5	4.2888646	99.684
snow	snow-1	1.6147392	33.594
snow	snow-2	2.0606737	53.81399999999999
snow	snow-3	1.9008783	40.422
snow	snow-4	2.0692842	46.338
snow	snow-5	1.9051504	59.706
spatter	spatter-1	0.7204575	25.226
spatter	spatter-2	1.4566413	31.73
spatter	spatter-3	2.0715306	42.672
spatter	spatter-4	1.9849285	52.693999999999996
spatter	spatter-5	2.3926709	67.926
speckle-noise	speckle-noise-1	1.524107	54.378
speckle-noise	speckle-noise-2	1.8824233	67.104
speckle-noise	speckle-noise-3	2.6990047	90.256
speckle-noise	speckle-noise-4	3.0949733	95.56
speckle-noise	speckle-noise-5	3.534583	98.22200000000001
zoom-blur	zoom-blur-1	0.9751931	37.49
zoom-blur	zoom-blur-2	1.135669	42.986000000000004
zoom-blur	zoom-blur-3	1.2127088	44.718
zoom-blur	zoom-blur-4	1.3173233	48.95399999999999
zoom-blur	zoom-blur-5	1.3773652	49.95399999999999

==> data/analysis/wasserstein/adapt_on_inc.tsv <==
corruption	name	wasserstein	error
brightness	brightness-1	0.5579936	25.19
brightness	brightness-2	0.6135543	26.212
brightness	brightness-3	0.6890172	27.951999999999998
brightness	brightness-4	0.7979932	30.281999999999996
brightness	brightness-5	0.943808	33.948
contrast	contrast-1	0.74689096	28.208000000000002
contrast	contrast-2	0.907673	30.5
contrast	contrast-3	1.1833365	35.914
contrast	contrast-4	1.7274406	54.286
contrast	contrast-5	2.2273877	82.40799999999999
defocus-blur	defocus-blur-1	1.1590741	36.618
defocus-blur	defocus-blur-2	1.3933752	45.728
defocus-blur	defocus-blur-3	1.6946478	62.79
defocus-blur	defocus-blur-4	1.892423	75.58
defocus-blur	defocus-blur-5	2.0432746	84.366
elastic-transform	elastic-transform-1	0.5859979	30.244
elastic-transform	elastic-transform-2	0.9233834	46.794
elastic-transform	elastic-transform-3	1.064265	33.35
elastic-transform	elastic-transform-4	1.2941368	39.25
elastic-transform	elastic-transform-5	1.7143515	54.692
fog	fog-1	0.80741787	30.932
fog	fog-2	0.93446225	33.428000000000004
fog	fog-3	1.1330415	37.641999999999996
fog	fog-4	1.2974958	40.904
fog	fog-5	1.6451126	51.028
frost	frost-1	1.1685693	35.574
frost	frost-2	1.7502493	48.628
frost	frost-3	2.0462255	58.324
frost	frost-4	2.138157	59.894
frost	frost-5	2.2892332	66.10600000000001
gaussian-blur	gaussian-blur-1	0.76627594	28.204
gaussian-blur	gaussian-blur-2	1.310413	40.878
gaussian-blur	gaussian-blur-3	1.6721108	57.534
gaussian-blur	gaussian-blur-4	1.9010398	72.032
gaussian-blur	gaussian-blur-5	2.1764219	88.26
gaussian-noise	gaussian-noise-1	1.4984771	34.162
gaussian-noise	gaussian-noise-2	2.0199392	41.972
gaussian-noise	gaussian-noise-3	2.5729291	54.448
gaussian-noise	gaussian-noise-4	3.095133	69.00399999999999
gaussian-noise	gaussian-noise-5	3.640569	84.258
glass-blur	glass-blur-1	1.2086985	36.025999999999996
glass-blur	glass-blur-2	1.5266064	46.864
glass-blur	glass-blur-3	1.939938	67.518
glass-blur	glass-blur-4	2.0567303	74.704
glass-blur	glass-blur-5	2.1934936	84.12
impulse-noise	impulse-noise-1	1.8880277	39.748000000000005
impulse-noise	impulse-noise-2	2.3026328	48.184
impulse-noise	impulse-noise-3	2.5779507	55.406000000000006
impulse-noise	impulse-noise-4	3.086815	70.404
impulse-noise	impulse-noise-5	3.5428286	83.71600000000001
jpeg	jpeg-1	0.9285464	30.386
jpeg	jpeg-2	1.1173654	34.004
jpeg	jpeg-3	1.2315639	36.952
jpeg	jpeg-4	1.4799423	46.498000000000005
jpeg	jpeg-5	1.6834815	59.172
motion-blur	motion-blur-1	0.7333104	30.274
motion-blur	motion-blur-2	0.99430805	37.312
motion-blur	motion-blur-3	1.2972565	49.756
motion-blur	motion-blur-4	1.5514288	64.346
motion-blur	motion-blur-5	1.6835977	72.806
pixelate	pixelate-1	0.7939811	28.36
pixelate	pixelate-2	0.936383	30.401999999999997
pixelate	pixelate-3	1.0967852	35.454
pixelate	pixelate-4	1.342397	44.056000000000004
pixelate	pixelate-5	1.5164716	49.768
saturate	saturate-1	0.6732856	26.714000000000002
saturate	saturate-2	0.8181012	29.712
saturate	saturate-3	0.61643004	26.128
saturate	saturate-4	0.9040849	32.126
saturate	saturate-5	1.2471848	40.574
shot-noise	shot-noise-1	1.712416	35.57
shot-noise	shot-noise-2	2.365662	45.24
shot-noise	shot-noise-3	2.9818523	56.69
shot-noise	shot-noise-4	3.7803345	74.016
shot-noise	shot-noise-5	4.2888646	83.63600000000001
snow	snow-1	1.6147392	38.476
snow	snow-2	2.0606737	52.982
snow	snow-3	1.9008783	52.424
snow	snow-4	2.0692842	62.19
snow	snow-5	1.9051504	64.766
spatter	spatter-1	0.7204575	26.625999999999998
spatter	spatter-2	1.4566413	33.416
spatter	spatter-3	2.0715306	40.42
spatter	spatter-4	1.9849285	48.086000000000006
spatter	spatter-5	2.3926709	59.586000000000006
speckle-noise	speckle-noise-1	1.524107	33.894
speckle-noise	speckle-noise-2	1.8824233	38.59
speckle-noise	speckle-noise-3	2.6990047	52.504
speckle-noise	speckle-noise-4	3.0949733	60.738
speckle-noise	speckle-noise-5	3.534583	70.454
zoom-blur	zoom-blur-1	0.9751931	37.196
zoom-blur	zoom-blur-2	1.135669	44.163999999999994
zoom-blur	zoom-blur-3	1.2127088	48.66
zoom-blur	zoom-blur-4	1.3173233	54.81399999999999
zoom-blur	zoom-blur-5	1.3773652	60.03

==> data/analysis/wasserstein/vanilla_on_inc.tsv <==
corruption	name	wasserstein	error
brightness	brightness-1	0.5579936	25.976
brightness	brightness-2	0.6135543	27.592
brightness	brightness-3	0.6890172	30.386
brightness	brightness-4	0.7979932	34.874
brightness	brightness-5	0.943808	41.066
contrast	contrast-1	0.74689096	35.108000000000004
contrast	contrast-2	0.907673	41.592
contrast	contrast-3	1.1833365	53.988
contrast	contrast-4	1.7274406	79.446
contrast	contrast-5	2.2273877	94.572
defocus-blur	defocus-blur-1	1.1590741	40.64
defocus-blur	defocus-blur-2	1.3933752	48.03
defocus-blur	defocus-blur-3	1.6946478	62.04
defocus-blur	defocus-blur-4	1.892423	73.46600000000001
defocus-blur	defocus-blur-5	2.0432746	82.07799999999999
elastic-transform	elastic-transform-1	0.5859979	33.35
elastic-transform	elastic-transform-2	0.9233834	55.193999999999996
elastic-transform	elastic-transform-3	1.064265	44.372
elastic-transform	elastic-transform-4	1.2941368	57.802
elastic-transform	elastic-transform-5	1.7143515	83.04799999999999
fog	fog-1	0.80741787	38.181999999999995
fog	fog-2	0.93446225	44.118
fog	fog-3	1.1330415	53.358000000000004
fog	fog-4	1.2974958	59.593999999999994
fog	fog-5	1.6451126	75.574
frost	frost-1	1.1685693	38.724000000000004
frost	frost-2	1.7502493	55.88399999999999
frost	frost-3	2.0462255	67.874
frost	frost-4	2.138157	70.11
frost	frost-5	2.2892332	76.694
gaussian-blur	gaussian-blur-1	0.76627594	32.05
gaussian-blur	gaussian-blur-2	1.310413	44.356
gaussian-blur	gaussian-blur-3	1.6721108	58.41
gaussian-blur	gaussian-blur-4	1.9010398	70.578
gaussian-blur	gaussian-blur-5	2.1764219	85.266
gaussian-noise	gaussian-noise-1	1.4984771	40.558
gaussian-noise	gaussian-noise-2	2.0199392	53.8
gaussian-noise	gaussian-noise-3	2.5729291	72.404
gaussian-noise	gaussian-noise-4	3.095133	88.984
gaussian-noise	gaussian-noise-5	3.640569	97.792
glass-blur	glass-blur-1	1.2086985	45.958
glass-blur	glass-blur-2	1.5266064	59.56
glass-blur	glass-blur-3	1.939938	83.14
glass-blur	glass-blur-4	2.0567303	87.23200000000001
glass-blur	glass-blur-5	2.1934936	90.184
impulse-noise	impulse-noise-1	1.8880277	51.97
impulse-noise	impulse-noise-2	2.3026328	64.19800000000001
impulse-noise	impulse-noise-3	2.5779507	74.858
impulse-noise	impulse-noise-4	3.086815	91.78200000000001
impulse-noise	impulse-noise-5	3.5428286	98.148
jpeg	jpeg-1	0.9285464	33.84
jpeg	jpeg-2	1.1173654	37.532
jpeg	jpeg-3	1.2315639	40.718
jpeg	jpeg-4	1.4799423	52.504
jpeg	jpeg-5	1.6834815	68.35
motion-blur	motion-blur-1	0.7333104	35.334
motion-blur	motion-blur-2	0.99430805	45.744
motion-blur	motion-blur-3	1.2972565	62.254
motion-blur	motion-blur-4	1.5514288	78.074
motion-blur	motion-blur-5	1.6835977	85.22200000000001
pixelate	pixelate-1	0.7939811	35.858000000000004
pixelate	pixelate-2	0.936383	35.936
pixelate	pixelate-3	1.0967852	53.806000000000004
pixelate	pixelate-4	1.342397	71.08
pixelate	pixelate-5	1.5164716	79.392
saturate	saturate-1	0.6732856	32.748000000000005
saturate	saturate-2	0.8181012	36.5
saturate	saturate-3	0.61643004	28.6
saturate	saturate-4	0.9040849	39.552
saturate	saturate-5	1.2471848	52.98
shot-noise	shot-noise-1	1.712416	42.8
shot-noise	shot-noise-2	2.365662	57.903999999999996
shot-noise	shot-noise-3	2.9818523	74.95
shot-noise	shot-noise-4	3.7803345	92.10799999999999
shot-noise	shot-noise-5	4.2888646	97.072
snow	snow-1	1.6147392	45.422
snow	snow-2	2.0606737	68.054
snow	snow-3	1.9008783	64.80199999999999
snow	snow-4	2.0692842	75.942
snow	snow-5	1.9051504	83.10600000000001
spatter	spatter-1	0.7204575	28.174
spatter	spatter-2	1.4566413	39.414
spatter	spatter-3	2.0715306	50.576
spatter	spatter-4	1.9849285	61.744
spatter	spatter-5	2.3926709	74.298
speckle-noise	speckle-noise-1	1.524107	39.934
speckle-noise	speckle-noise-2	1.8824233	47.048
speckle-noise	speckle-noise-3	2.6990047	68.292
speckle-noise	speckle-noise-4	3.0949733	78.94800000000001
speckle-noise	speckle-noise-5	3.534583	88.30799999999999
zoom-blur	zoom-blur-1	0.9751931	47.504
zoom-blur	zoom-blur-2	1.135669	57.412
zoom-blur	zoom-blur-3	1.2127088	64.766
zoom-blur	zoom-blur-4	1.3173233	71.592
zoom-blur	zoom-blur-5	1.3773652	77.50399999999999

==> data/batchsize/imagenet-rn50.tsv <==
batchsize error top5
1 99.79 99.08
2 99.79 99.08
4 99.79 99.08
8 99.79 99.08
16 68.738 43.59
32 40.184 17.11
64 30.658 10.852
128 27.124 8.78
256 25.514 8.086
512 24.814 7.64
1024 24.604 7.476
2048 24.408 7.414
4096 24.314 7.406

==> data/batchsize/imagenet-v2-rn50.tsv <==
dataset batchsize   error

matched 1 99.82
matched 2 99.82
matched 4 99.82
matched 6 99.82
matched 8 99.82
matched 12 76.4
matched 16 75.71
matched 20 60.58
matched 24 58.65
matched 28 51.68
matched 32 51.44
matched 48 45.66
matched 64 43.05
matched 128 39.37
matched 256 37.9
matched 512 36.75
matched 1024 36.94
matched 2048 36.91
matched 4096 36.86

topimages 1 99.77
topimages 2 99.77
topimages 4 99.77
topimages 6 99.77
topimages 8 99.77
topimages 12 66.134
topimages 16 66.364
topimages 20 47.622
topimages 24 45.504
topimages 28 36.424
topimages 32 37.123
topimages 48 30.05
topimages 64 27.323
topimages 128 24.506
topimages 256 23.247
topimages 512 22.378
topimages 1024 21.998
topimages 2048 21.948
topimages 4096 21.788

threshold 1 99.78
threshold 2 99.78
threshold 4 99.78
threshold 6 99.78
threshold 8 99.78
threshold 12 70.979
threshold 16 70.849
threshold 20 53.666
threshold 24 51.329
threshold 28 43.317
threshold 32 43.017
threshold 48 36.144
threshold 64 33.766
threshold 128 29.49
threshold 256 28.452
threshold 512 27.572
threshold 1024 27.283
threshold 2048 27.183
threshold 4096 27.283

==> data/batchsize/inc-augmix.tsv <==
i model batchsize top1 error severity mCE
0 augmix_12b196e0ccd64ef3a38e6e10846bad35 1 0.1061599999666214 99.89384000003338 3.0 129.2063780158424
1 augmix_12b196e0ccd64ef3a38e6e10846bad35 2 9.476480029424032 90.52351997057596 3.0 116.73957284840328
2 augmix_12b196e0ccd64ef3a38e6e10846bad35 4 33.99599998474121 66.00400001525878 3.0 84.454780047309
3 augmix_12b196e0ccd64ef3a38e6e10846bad35 8 47.610106709798174 52.389893290201826 3.0 66.69620776436709
4 augmix_12b196e0ccd64ef3a38e6e10846bad35 16 53.9412535349528 46.0587464650472 3.0 58.50090484037514
5 augmix_12b196e0ccd64ef3a38e6e10846bad35 32 56.99346672058106 43.006533279418946 3.0 54.557048660360984
6 augmix_12b196e0ccd64ef3a38e6e10846bad35 64 58.48133359273275 41.51866640726725 3.0 52.63965989050594
7 augmix_12b196e0ccd64ef3a38e6e10846bad35 128 59.20768005371094 40.792319946289076 3.0 51.708028149439045
8 augmix_12b196e0ccd64ef3a38e6e10846bad35 256 59.57690663655599 40.42309336344401 3.0 51.23062348531985
9 augmix_12b196e0ccd64ef3a38e6e10846bad35 512 59.29882671356201 40.70117328643799 3.1 51.58023162458449
10 augmix_12b196e0ccd64ef3a38e6e10846bad35 50000 59.29882671356201 40.70117328643799 3.1 51.58023162458449

==> data/batchsize/inc-rn50.tsv <==
i model batchsize error mCE
0 resnet50 1.0 99.83653333333335 129.13054949410525
1 resnet50 2.0 86.20114666666667 110.79344954360569
2 resnet50 4.0 66.68461333333335 84.92573574820335
3 resnet50 8.0 57.32800000000001 72.66376469775307
4 resnet50 16.0 53.17941333333333 67.26207907546512
5 resnet50 32.0 51.180453333333325 64.6729453300907
6 resnet50 64.0 50.23589333333334 63.447835404340935
7 resnet50 128.0 49.75744 62.830512031993614
8 resnet50 256.0 49.52074666666667 62.52594221484739
9 resnet50 1024.0 49.40077333333333 62.3726115801417
10 resnet50 2048.0 49.40594666666666 62.37935405389798

==> data/batchsize/objectnet-rn50.tsv <==
batchsize error top5
1 99.062 96.06
2 99.062 96.06
4 99.062 96.06
8 99.062 96.06
16 92.121 79.798
32 84.433 68.6
64 80.076 63.299
128 77.771 60.651
256 76.647 59.394
512 75.957 58.849
1024 75.627 58.409
2048 75.697 58.589
4096 75.639 58.508

==> data/batchsize/priors-am.tsv <==
batchsize       0.0       1.0       2.0       3.0       4.0       5.0       6.0       7.0       8.0      16.0      64.0     256.0    1024.0    infty
        1  129.206   122.563    99.7227   84.6249   76.2308  nan       nan       nan        65.4551   62.0839  nan       nan        65.0657     65.3
        2  116.74    100.391    88.6869   80.75     75.1585   71.2491   68.3692  nan        64.8637  nan       nan        63.6702   64.8443     65.3
        3  nan        86.6827   80.1076   75.2905   71.6679   68.8698   66.7179  nan        63.6918  nan        60.3324  nan        64.6221     65.3
        4   84.4548   78.5461   74.4088   71.2097   68.6907   66.6801   65.0213  nan        62.5241  nan       nan        62.387    64.4026     65.3
        5  nan        73.3317   70.4768   68.1948   66.3543   64.833    63.5611  nan        61.4874  nan        58.7785  nan       nan          65.3
        6  nan        69.6256   67.5771   65.9201   64.5367   63.3095   62.2824  nan        60.5949  nan       nan       nan       nan          65.3
        7  nan        67.0552   65.4428   64.1938   63.0368   62.0786  nan       nan        59.8236   56.8006   57.4622  nan        63.7863     65.3
        8   66.6962   65.0232   63.8129   62.7717   61.8573   61.0315  nan        59.7495  nan       nan       nan        60.7686   63.5879     65.3
       16   58.5009   58.0155   57.5543   57.2409   56.963    56.714    56.4833   56.2288   56.0152   54.6858  nan        58.7113   62.278      65.3
       32   54.557    54.3673   54.204    54.1174   53.9939   53.9081   53.8269   53.7566   53.6844  nan       nan        55.782    60.6169     65.3
       64   52.6397   52.5458   52.4983   52.4492   52.3763   52.3141   52.3054   52.2844   52.2421  nan       nan        52.5882   58.4985     65.3
      128   51.708   nan        51.5989   51.5643   51.5415   51.5206   51.4943   51.4827   51.4661   51.3751  nan       nan        55.5264     65.3
      256   51.2306   51.1808   51.1703   51.1487   51.1233   51.1235   51.1164   51.1051   51.0807   51.0181   50.8579   50.5952   52.2959     65.3
      512   51.5802   50.9622   50.9519   50.945    50.9288   50.9323   50.9146   50.9014   50.9036   50.8579   50.7161   50.608    50.6156     65.3
     1024  nan        50.8587   50.8656  nan        50.8339  nan       nan       nan        50.8064   50.7813  nan       nan       nan          65.3
     2048  nan       nan        50.8111  nan        50.7967  nan       nan       nan        50.789   nan       nan       nan       nan          65.3
    50000   51.5802  nan       nan       nan       nan       nan       nan       nan       nan       nan       nan       nan       nan          65.3

==> data/batchsize/priors-optimal-N.tsv <==
bsz      resnet    augmix    ant    antsin    sin
1        16        64     64        32    128
2        32        64     64        32    128
3        32        64     64       nan    nan
4        32        64     64        64    128
5        32        64     64       nan    nan
6        32        64     64       nan    nan
7        32        64     64       nan    nan
8        32        64     64        64    128
16        64        64     64        64    128
32        64        64    128       128    128
64       256       128    256       256    256
128       256       256    256       256    256
256      1024       256    256      1024    256
512      1024      1024    256      1024    256

==> data/batchsize/priors-rn50.tsv <==
 batchsize       0.0       1.0       2.0       3.0      4.0       5.0       6.0       7.0      8.0      12.0      16.0      64.0     256.0    1024.0    infty
        1  129.131   117.763    98.782    87.409   81.0603   77.3871   75.1505  nan       72.803    71.4403   71.3886   74.2778   75.992    76.5089     76.7
        2  110.793    98.107    89.9214   84.2408  80.1308   77.1009   74.9937  nan       72.3648   70.185    69.6275   72.3892   75.3189   76.3187     76.7
        3  nan        87.2351   82.921   nan       77.1822  nan        73.5539  nan       71.2563  nan        68.3771   70.9312   74.6836   76.1334     76.7
        4   84.9257   81.101    78.4485   76.339   74.6995   73.2516   72.1028  nan       70.2708   68.2452   67.4824   69.7705   74.0976   75.9612     76.7
        5  nan        77.327    75.4752  nan       72.81     71.7763   70.8743   70.0922  69.4562  nan        66.804    68.8013   73.5273   75.783      76.7
        6  nan        74.7338   73.4122  nan       71.3885   70.601    69.9026   69.3051  68.7085  nan        66.2566   68.0198   73.0089   75.6061     76.7
        7  nan       nan        71.8816  nan       70.3506   69.6176   69.0919   68.5991  68.1179  nan        65.8971   67.3215   72.5234   75.4343     76.7
        8   72.6638   71.5558   70.7421   70.0612  69.4443   68.9035   68.4246  nan       67.5647   66.3658   65.595    66.7035   72.0658   75.2706     76.7
       16   67.2621   66.8247  nan        66.2549  66.0569   65.8867   65.672   nan       65.3224   64.739    64.2898   63.8145   69.2437   74.0233     76.7
       32   64.6729   64.5136  nan       nan       64.19    nan        64.0406  nan       63.8745   63.598    63.3824  nan        65.9377   71.9675     76.7
       64   63.4478   63.3348   63.2803   63.2423  63.1902   63.1477   63.1309   63.1101  63.0454   62.9364   62.8093   61.9494  nan        69.1037     76.7
      128   62.8305  nan        62.7462   62.716   62.6884   62.6583   62.6493   62.6459  62.6203   62.5455   62.4982   61.9979   61.4165   65.7411     76.7
      256   62.5259   62.5096   62.4862  nan       62.4392  nan       nan       nan       62.4088   62.3805   62.317    62.0138   61.3542   62.6903     76.7
      512  nan        62.359    62.3611   62.3352  62.3343  nan       nan       nan       62.291    62.2841   62.2604   62.0644   61.617    61.2205     76.7
     1024   62.3726   62.3066   62.2956   62.274   62.2699   62.2694   62.2558   62.2615  62.2563  nan       nan       nan       nan       nan          76.7
     2048   62.3794   62.2633   62.2521   62.2545  62.2491   62.248    62.2472   62.2302  62.2288  nan       nan       nan       nan       nan          76.7

==> data/batchsize/priors.tsv <==
model bsz mce
resnet    1  71.3886
resnet   16  63.8145
resnet   32  62.2132
resnet   64  62.8992
resnet  128  61.4165
resnet  256  62.6903
resnet  512  61.2205
augmix    1  62.6978
augmix    2  61.2778
augmix    3  60.3324
augmix    4  59.5255
augmix    5  58.7785
augmix    6  58.124
augmix    7  57.4622
augmix    8  56.8728
augmix   16  53.7807
augmix   32  51.9942
augmix  128  50.8938
augmix  256  50.5952
augmix  512  50.6156
ant       1  61.7491
ant       2  60.4427
ant       3  59.3874
ant       4  58.5093
ant       5  57.7693
ant       6  57.128
ant       7  56.5755
ant       8  56.1009
ant      16  53.7647
ant      32  53.1806
ant      64  52.8702
ant     128  51.6544
ant     256  51.5988
ant     512  51.9017
antsin    1  58.4886
antsin    2  57.4691
antsin    4  57.0085
antsin    8  55.3004
antsin   16  53.6085
antsin   32  53.1338
antsin   64  52.8868
antsin  128  52.1227
antsin  256  52.6933
antsin  512  51.9451
sin       1  68.0353
sin       2  67.0158
sin       4  65.4781
sin       8  63.3456
sin      16  60.923
sin      32  59.26
sin      64  58.9304
sin     128  58.643
sin     256  58.9694
sin     512  59.1128


==> data/batchsize/rn50-augmix-opt.tsv <==
batchsize    resnet    augmix
1     71.39     62.7
2     69.63     61.28
3     68.38     60.33
4     67.48     59.52
5     68.8      58.78
6     68.02     58.12
7     67.32     57.46
8     66.7      56.87
16     63.81     53.78
32     62.21     51.99
64     62.9      52.59
128     61.42     50.89
256     62.69     50.6
512     61.22     50.62
50000  62.38 51.58

==> data/fits.csv <==
i,corr,bparam
0,gaussian noise,0.19840426746294493
1,shot noise,0.19296062475177125
2,impulse noise,0.17875312393075057
3,defocus blur,0.169724044543462
4,glass blur,0.16741921014965577
5,motion blur,0.2129258039209427
6,zoom blur,0.17726794002469187
7,snow,0.19890618683608943
8,frost,0.2119377719300429
9,fog,0.23214499462715465
10,brightness,0.31371265281250216
11,contrast,0.258108980518395
12,elastic transform,0.22995418205192872
13,pixelate,0.232114714694137
14,jpeg compression,0.21847785037315454

==> data/imagenet-c/corruptions-am50.tsv <==
mode      corruption           error
adapted   brightness         26.3336
adapted   contrast           38.856
adapted   defocus-blur       47.7472
adapted   elastic-transform  35.0992
adapted   fog                35.5956
adapted   frost              44.9592
adapted   gaussian-blur      45.63
adapted   gaussian-noise     46.1964
adapted   glass-blur         48.4232
adapted   impulse-noise      48.1648
adapted   jpeg-compression   35.2188
adapted   motion-blur        37.4844
adapted   pixelate           31.7688
adapted   saturate           28.4404
adapted   shot-noise         46.9472
adapted   snow               43.8796
adapted   spatter            36.1612
adapted   speckle-noise      41.2272
adapted   zoom-blur          37.1464
baseline  brightness         30.5304
baseline  contrast           48.932
baseline  defocus-blur       52.2624
baseline  elastic-transform  48.0232
baseline  fog                52.8892
baseline  frost              56.2284
baseline  gaussian-blur      49.8808
baseline  gaussian-noise     59.4032
baseline  glass-blur         65.1088
baseline  impulse-noise      62.3116
baseline  jpeg-compression   39.732
baseline  motion-blur        46.482
baseline  pixelate           43.0436
baseline  saturate           35.6804
baseline  shot-noise         58.8768
baseline  snow               60.116
baseline  spatter            44.3724
baseline  speckle-noise      48.3252
baseline  zoom-blur          50.9892

==> data/imagenet-c/corruptions-rn50.tsv <==
mode      corruption           error
adapted   brightness         28.7168
adapted   contrast           46.2632
adapted   defocus-blur       61.0164
adapted   elastic-transform  40.866
adapted   fog                38.7868
adapted   frost              53.7052
adapted   gaussian-blur      57.3816
adapted   gaussian-noise     56.7688
adapted   glass-blur         61.8464
adapted   impulse-noise      59.4916
adapted   jpeg-compression   41.4024
adapted   motion-blur        50.8988
adapted   pixelate           37.608
adapted   saturate           31.0508
adapted   shot-noise         59.0304
adapted   snow               54.1676
adapted   spatter            41.6268
adapted   speckle-noise      51.236
adapted   zoom-blur          48.9728
baseline  brightness         31.9788
baseline  contrast           60.9412
baseline  defocus-blur       61.2508
baseline  elastic-transform  54.7532
baseline  fog                54.1652
baseline  frost              61.8572
baseline  gaussian-blur      58.132
baseline  gaussian-noise     70.7076
baseline  glass-blur         73.2148
baseline  impulse-noise      76.1912
baseline  jpeg-compression   46.5888
baseline  motion-blur        61.3256
baseline  pixelate           55.2144
baseline  saturate           38.076
baseline  shot-noise         72.9668
baseline  snow               67.4652
baseline  spatter            50.8412
baseline  speckle-noise      64.506
baseline  zoom-blur          63.7556

==> data/imagenet-c/corruptions-wsl.tsv <==
mode      corruption           error
adapted	brightness	17.6332
adapted	contrast	30.255200000000002
adapted	defocus-blur	51.1908
adapted	elastic-transform	32.160399999999996
adapted	fog	24.931599999999996
adapted	frost	37.156
adapted	gaussian-blur	46.4788
adapted	gaussian-noise	45.294
adapted	glass-blur	51.7404
adapted	impulse-noise	47.812799999999996
adapted	jpeg-compression	32.3852
adapted	motion-blur	43.0644
adapted	pixelate	24.6144
adapted	saturate	19.0244
adapted	shot-noise	45.7864
adapted	snow	37.220800000000004
adapted	spatter	26.8756
adapted	speckle-noise	36.672399999999996
adapted	zoom-blur	41.9212

==> data/imagenet-c/torchvision-baseline.tsv <==
modelclass	model	adapted	nonadapt	in
densenet	densenet121	63.00403690715165	73.3881620272207	25.566
densenet	densenet161	55.83293152942181	66.39559307526926	22.862
densenet	densenet169	58.39255691400643	69.43870798867192	24.4
densenet	densenet201	57.11901701932954	68.41362551407302	23.104
googlenet	googlenet	68.49853447324278	78.78446193555415	30.221999999999998

inception	inception_v3	68.53787337431501	73.95608003073308	30.462

mnasnet	mnasnet0_5	80.75864133269356	93.20740450124714	32.398
mnasnet	mnasnet1_0	71.69512947182425	83.04069503414654	26.544

mobilenet	mobilenet_v2	74.08607873484806	86.17972537000172	28.122

resnet	resnet101	59.63391087368926	70.37202327968103	22.625999999999998
resnet	resnet18	70.40369211061723	84.66180983833746	30.241999999999997
resnet	resnet34	65.6912781049942	77.85158844676558	26.686

resnext	resnext101_32x8d	56.75767354733151	57.545475193621456	21.022
resnext	resnext50_32x4d	60.03195100582378	72.33869718047411	22.381999999999998

shufflenet	shufflenet_v2_x1_0	72.91058834739037	90.4393593874728	30.638

vgg	vgg16_bn	69.87578225621775	75.30718590965348	26.64
vgg	vgg19_bn	67.69412062378686	81.58848524784764	25.781999999999996

wide	wide_resnet101_2	57.25696985905995	67.6828440252116	21.151999999999997
wide	wide_resnet50_2	58.329735602772125	71.73141231489339	21.531999999999996

==> data/imagenet-c/torchvision-reordered.tsv <==
modelclass    model               trainmode         params      in      inc

densenet      densenet121         False        7.97886e+06  25.566  73.3882
densenet      densenet121         True         7.97886e+06  25.654  63.004

densenet      densenet161         False        2.8681e+07   22.862  66.3956
densenet      densenet161         True         2.8681e+07   22.522  55.8329

densenet      densenet169         False        1.41495e+07  24.4    69.4387
densenet      densenet169         True         1.41495e+07  23.874  58.3926

densenet      densenet201         False        2.00139e+07  23.104  68.4136
densenet      densenet201         True         2.00139e+07  23.014  57.119

googlenet     googlenet           False        1.30049e+07  30.222  78.7845
googlenet     googlenet           True         1.30049e+07  31.162  68.4985

inception     inception_v3        False        2.71613e+07  30.462  73.9561
inception     inception_v3        True         2.71613e+07  33.432  68.5379

mnasnet       mnasnet0_5          False        2.22082e+06  32.398  93.2074
mnasnet       mnasnet0_5          True         2.22082e+06  34.308  80.7586

mnasnet       mnasnet1_0          False        4.38331e+06  26.544  83.0407
mnasnet       mnasnet1_0          True         4.38331e+06  28.182  71.6951

mobilenet     mobilenet_v2        False        3.50487e+06  28.122  86.1797
mobilenet     mobilenet_v2        True         3.50487e+06  28.796  74.0861

resnet        resnet101           False        4.45492e+07  22.626  70.372
resnet        resnet101           True         4.45492e+07  22.946  59.6339

resnet        resnet152           False        6.01928e+07  21.688  69.2738
resnet        resnet152           True         6.01928e+07  22.006  58.1201

resnet        resnet18            False        1.16895e+07  30.242  84.6618
resnet        resnet18            True         1.16895e+07  30.898  70.4037

resnet        resnet34            False        2.17977e+07  26.686  77.8516
resnet        resnet34            True         2.17977e+07  27.11   65.6913

resnet        resnet50            False        2.5557e+07   23.87   76.6959
resnet        resnet50            True         2.5557e+07   24.362  62.5409

resnext       resnext101_32x8d    False        8.87913e+07  20.688  66.6498
resnext       resnext101_32x8d    True         8.87913e+07  20.782  56.7577

resnext       resnext50_32x4d     False        2.50289e+07  22.382  72.3387
resnext       resnext50_32x4d     True         2.50289e+07  22.74   60.032

shufflenet    shufflenet_v2_x0_5  False        1.36679e+06  39.448  98.7302
shufflenet    shufflenet_v2_x0_5  True         1.36679e+06  39.852  82.3278

shufflenet    shufflenet_v2_x1_0  False        2.2786e+06   30.638  90.4394
shufflenet    shufflenet_v2_x1_0  True         2.2786e+06   31.03   72.9106

vgg           vgg11_bn            False        1.32869e+08  29.63   89.4314
vgg           vgg11_bn            True         1.32869e+08  30.05   74.6551

vgg           vgg13_bn            False        1.33054e+08  28.414  90.0589
vgg           vgg13_bn            True         1.33054e+08  28.884  74.158

vgg           vgg16_bn            False        1.38366e+08  26.64   84.5547
vgg           vgg16_bn            True         1.38366e+08  27.044  69.8758

vgg           vgg19_bn            False        1.43678e+08  25.782  81.5885
vgg           vgg19_bn            True         1.43678e+08  26.248  67.6941

wide          wide_resnet101_2    False        1.26887e+08  21.152  67.6828
wide          wide_resnet101_2    True         1.26887e+08  21.924  57.257

wide          wide_resnet50_2     False        6.88832e+07  21.532  71.7314
wide          wide_resnet50_2     True         6.88832e+07  22.262  58.3297


==> data/imagenet-c/torchvision.tsv <==
classandmode model params mCE
densenetandeval densenet121 7978856 73.3881620272207
densenetandeval densenet169 14149480 69.43870798867192
densenetandeval densenet201 20013928 68.41362551407302
densenetandeval densenet161 28681000 66.39559307526926

densenetandtrain densenet121 7978856 63.00403690715165
densenetandtrain densenet169 14149480 58.39255691400643
densenetandtrain densenet201 20013928 57.11901701932954
densenetandtrain densenet161 28681000 55.83293152942181

efficientnetandeval efficientnet-b0 5288548 73.26226641773326
efficientnetandeval efficientnet-b1 7794184 70.07790916294785
efficientnetandeval efficientnet-b2 9109994 67.29190275889681
efficientnetandeval efficientnet-b3 12233232 64.57734718214144
efficientnetandeval efficientnet-b4 19341616 61.98612194625972

efficientnetandtrain efficientnet-b0 5288548 64.8220397723427
efficientnetandtrain efficientnet-b1 7794184 63.11265656335135
efficientnetandtrain efficientnet-b2 9109994 61.72949026699069
efficientnetandtrain efficientnet-b3 12233232 60.37568376476597
efficientnetandtrain efficientnet-b4 19341616 62.78734075950654

googlenetandeval googlenet 13004888 78.78446193555415

googlenetandtrain googlenet 13004888 68.49853447324278

inceptionandeval inception-v3 27161264 73.95608003073308

inceptionandtrain inception-v3 27161264 68.53787337431501

mnasnetandeval mnasnet0-5 2220824 93.20740450124714
mnasnetandeval mnasnet1-0 4383312 83.04069503414654

mnasnetandtrain mnasnet0-5 2220824 80.75864133269356
mnasnetandtrain mnasnet1-0 4383312 71.69512947182425

mobilenetandeval mobilenet-v2 3504872 86.17972537000172

mobilenetandtrain mobilenet-v2 3504872 74.08607873484806

resnetandeval resnet18 11689512 84.66180983833746
resnetandeval resnet34 21797672 77.85158844676558
resnetandeval resnet101 44549160 70.37202327968103
resnetandeval resnet152 60192808 69.2738112841056

resnetandtrain resnet18 11689512 70.40369211061723
resnetandtrain resnet34 21797672 65.6912781049942
resnetandtrain resnet50 25557032 62.54093468219573
resnetandtrain resnet101 44549160 59.63391087368926
resnetandtrain resnet152 60192808 58.12008919166234
resnetandtrain resnet152 60192808 57.96737349710481

resnextandeval resnext50-32x4d 25028904 72.33869718047411
resnextandeval resnext101-32x8d 88791336 57.545475193621456

resnextandtrain resnext50-32x4d 25028904 60.03195100582378
resnextandtrain resnext101-32x8d 88791336 56.75767354733151

shufflenetandeval shufflenet-v2-x0-5 1366792 98.7302260014703
shufflenetandeval shufflenet-v2-x1-0 2278604 90.4393593874728

shufflenetandtrain shufflenet-v2-x0-5 1366792 82.32777887526719
shufflenetandtrain shufflenet-v2-x1-0 2278604 72.91058834739037

vggandeval vgg11-bn 132868840 89.43138492094239
vggandeval vgg13-bn 133053736 90.05885799733039
vggandeval vgg16-bn 138365992 75.30718590965348
vggandeval vgg19-bn 143678248 81.58848524784764

vggandtrain vgg11-bn 132868840 74.65514090410986
vggandtrain vgg13-bn 133053736 74.15797017459586
vggandtrain vgg16-bn 138365992 69.87578225621775
vggandtrain vgg19-bn 143678248 67.69412062378686

wideandeval wide-resnet50-2 68883240 71.73141231489339
wideandeval wide-resnet101-2 126886696 67.6828440252116

wideandtrain wide-resnet50-2 68883240 58.329735602772125
wideandtrain wide-resnet101-2 126886696 57.25696985905995

==> data/imagenet-r/batchsize.tsv <==
model	bsz	top1
baseline	2.	99.43
baseline	4.	99.43
baseline	6.	83.79
baseline	8.	83.65
baseline	12.	74.44
baseline	16.	70.7
baseline	20.	68.06
baseline	24.	66.61
baseline	28.	65.72
baseline	32.	64.85
baseline	48.	63.21
baseline	64.	62.34
baseline	128.	61.08
baseline	256.	60.41
baseline	512.	60.18
baseline	1024.	60.18
baseline	2048.	59.93
augmix	2.	99.44
augmix	4.	87.6
augmix	6.	76.05
augmix	8.	70.33
augmix	12.	65.15
augmix	16.	62.64
augmix	20.	61.3
augmix	24.	60.39
augmix	28.	59.81
augmix	32.	58.96
augmix	48.	58.26
augmix	64.	57.34
augmix	128.	56.65
augmix	256.	56
augmix	512.	55.78
augmix	1024.	55.68
augmix	2048.	55.55
deepaugmix	2.	99.32
deepaugmix	4.	74.42
deepaugmix	6.	63.93
deepaugmix	8.	59.85
deepaugmix	12.	55.63
deepaugmix	16.	53.72
deepaugmix	20.	52.9
deepaugmix	24.	51.84
deepaugmix	28.	51.47
deepaugmix	32.	51.07
deepaugmix	48.	50.52
deepaugmix	64.	50.1
deepaugmix	128.	49.52
deepaugmix	256.	49.3
deepaugmix	512.	49.07
deepaugmix	1024.	49.01
deepaugmix	2048.	49

==> data/priors/ant.tsv <==
batchsize	1	2	4	8	16	32	64	128	256
1	116.10066748628817	93.58335998359736	72.30661143501504	62.27720071093125	60.06992472050609	60.73267817246068	61.74914848804931	62.48115846959265	62.89812524036322
2	93.87805622709773	83.7385477003671	72.01447926883147	62.688173273882725	58.973884235337316	59.097035543177604	60.44273693727418	61.669709256853636	62.44471465638263
4	74.50667649814088	71.05883159316735	66.34233794318688	61.15202506386825	57.54875135670738	57.029724598532205	58.50934108469966	60.29231782067459	61.63647084403368
8	63.64847027498588	62.50080694442782	60.73657934813844	58.43326735950994	56.03572664376153	55.02441509770391	56.10091593089306	58.22282501364043	60.198083686091294
16	58.36540585050545	57.87349125228228	57.14254429236747	56.11035406801935	54.76584009462519	53.66968679439099	53.76469034761846	55.60997448795931	58.05849739227028
32	55.78015039025738	55.53637989777202	55.20415199190526	54.6617300949046	53.908718964846784	53.05974655815897	52.504213152837615	53.180622594342914	55.3542056255901
64	54.51045119947824	54.41480298610247	54.21384258321936	53.881670414017734	53.423485841559234	52.83942129115127	52.227767555349395	51.93993162583986	52.87024528134374
128	53.91951868283917	53.84678431551989	53.71180983350082	53.53417470073437	53.276097684446086	52.846883932098805	52.29456810073832	51.80047999223831	51.654416160031474
256	53.65809806210005	53.6096167155629	53.49684247006996	53.36614848581025	53.19662855307784	52.95826911769589	52.5413634610871	52.04287405906284	51.59881085750679
512	53.52770108544103	53.4855957695406	53.41286518862265	53.33007605120218	53.20799070429656	53.022270555898	52.78303816254403	52.37894310145462	51.90171407293587


==> data/priors/antsin.tsv <==
batchsize	1	2	4	8	16	32	64	128	256
1	108.24332708767871	84.75480194597897	67.42203614621639	59.90889529221101	58.15063905402231	58.4885652403645	59.243399108460025	59.85152100141511	60.23166183438734
2	87.60127195765386	78.40142416863242	68.31554353798924	60.63185604667936	57.53728347283602	57.4690578188038	58.32676417456451	59.23388431823754	59.87219212252095
4	71.12043493629344	68.3186602736751	64.31088204097651	59.77525773197484	56.630072711834416	56.06433061545517	57.00849248866421	58.24391399972302	59.23214770442778
8	62.22847748662684	61.375497113495356	59.98267566553384	57.93212396621339	55.69381317804543	54.593928184039775	55.30043737700782	56.79064941019998	58.206771225110124
16	57.82642424644876	57.512639862947	57.003789585114426	56.17272646841511	54.963773032790485	53.75882716972371	53.60847603444982	54.91863668708159	56.67641689384354
32	55.62468259445829	55.511690967076674	55.33056792152427	54.96021563059271	54.38282341905543	53.55097149793084	52.80220805882467	53.133770086172134	54.72723542382285
64	54.5707705197073	54.48987334903803	54.40022943211915	54.25289200792786	53.98025859022582	53.51294804744207	52.84468986477932	52.361912815273485	52.886784248318186
128	54.02126765044344	53.97880470995921	53.94884886063452	53.84908990023916	53.72022393746086	53.49044918400013	53.06713611393902	52.53207017946537	52.12269637977611
256	53.75776917559852	53.74088562158489	53.706960919628166	53.668312588712176	53.59487408806167	53.47167359883393	53.22709551307239	52.849420561654675	52.32602113421692
512	53.64487172522379	53.63113277872201	53.60484690342173	53.568297015946	53.51011364624193	53.44668195482652	53.34837222696369	53.124832431948604	52.75219067042494


==> data/priors/augmix.tsv <==
batchsize	1	2	4	8	16	32	64	128	256
1	122.5628987617301	99.72269428270732	76.23084573122927	65.45509973464162	62.08388302858822	61.784938956414905	62.69775513022331	63.74697400164069	64.46626956416289
2	100.39147214877708	88.68690723577734	75.15852668550727	64.86370615831363	60.93333284790252	60.51175908798683	61.27775246027148	62.515823678782894	63.67017423544158
4	78.54605501526879	74.40883044502834	68.69066420639464	62.52407537714064	58.5754321150564	58.298880476102	59.525484579046015	60.94156610382968	62.38698422152895
8	65.02317285279504	63.812944491456726	61.85727827532872	59.20592131950458	56.387211015987425	55.40463201977293	56.87279883823964	59.00200827921917	60.76856077181669
16	58.01554600473784	57.554282306221296	56.96298014907466	56.01869938696354	54.68584610759091	53.44274734385285	53.7806587893688	56.14706086371678	58.711258997191614
32	54.367337145740166	54.203979161157385	53.99390800188287	53.68440194491807	53.21399991204273	52.498745698683805	51.994213859106736	53.01256544681131	55.78202979932404
64	52.54575622129885	52.49830706011858	52.37628381028706	52.24211135969764	52.069968908148226	51.82572373119093	51.39361122549565	51.250220320140066	52.58817883051037
128	51.64292420827661	51.598858989630756	51.54154740214709	51.4660604297306	51.37511830649499	51.2598278970905	51.09690284033368	50.87718706218347	50.89377487851835
256	51.1807581574446	51.170327604108316	51.12328559956012	51.080657493209365	51.01810521834149	50.94825648084124	50.85788526440476	50.763334838318436	50.595220161505175
512	50.96217857415549	50.95185760730877	50.928764564742565	50.90358904338263	50.857929288549954	50.798438050560165	50.716142949257474	50.64801592827145	50.608023032255495


==> data/priors/resnet.tsv <==
batchsize	1	2	4	8	16	32	64	128	256
1	117.76347998289627	98.78204232336087	81.06034887067212	72.80300883461567	71.38861062744097	72.71990378142216	74.27782406633183	75.36099885981866	75.99204264878614
2	98.1069741040071	89.92144586928688	80.13077056793188	72.36480949399913	69.62747322103512	70.39114872268541	72.38924621768525	74.15682821745473	75.31889691729624
4	81.10100187757952	78.44847161251687	74.69953270173924	70.27082717254555	67.48242437174754	67.6904731073378	69.77048836809124	72.18993843924682	74.09759224750118
8	71.55582619018772	70.74209290063366	69.4443203137375	67.56468164231653	65.59502489626844	65.01506830595775	66.70345843504107	69.40705004333445	72.06583874327482
16	66.82469633022842	66.51565061819355	66.05690375785903	65.32241768816706	64.28977107983523	63.32361206554857	63.81447515797938	66.18943682682222	69.24373089412305
32	64.5135666208424	64.38599262876306	64.19001326615748	63.87451203820042	63.38240845989348	62.715366882402776	62.213168144497	63.21920948370088	65.93774710516307
64	63.33476638353901	63.28029602989225	63.1901863914968	63.045416224694165	62.809270910311774	62.433015411160234	61.949442070158284	61.683765702978114	62.89921031044136
128	62.784826064972684	62.74618086918987	62.68838730116092	62.620346351976366	62.49820489333874	62.286506888816874	61.99787400504834	61.56296132737949	61.41646877975859
256	62.509551018476365	62.48624346921706	62.43921453753365	62.40875450318077	62.3169850668038	62.22350746858932	62.01378376893843	61.73406300339377	61.3541850950713
512	62.35897365354837	62.361086803808384	62.334339765087606	62.291011082293515	62.2604079861532	62.174954148063975	62.06443219896012	61.89542467662033	61.617028764070916


==> data/priors/sin.tsv <==
batchsize	1	2	4	8	16	32	64	128	256
1	119.10928349263607	94.42665737193585	74.93222186186394	67.03097269310102	65.43302771937698	66.08360360053855	67.16197498619614	68.03529583958529	68.61746032645722
2	98.85175507262677	88.62321066880564	76.99310670297115	67.88459602352735	64.23250986937362	64.41792376837054	65.72167224091575	67.0158401881082	67.98501693294251
4	81.34806941873399	78.10101909301558	73.37755137341459	67.83655420426682	63.48913691595159	62.46662233750974	63.755356000668726	65.4780839483914	66.94327150104725
8	70.92217604719836	69.942346743504	68.37663390608208	66.01563463251298	63.141905667616506	61.09363610224701	61.45281248504743	63.345629035954566	65.35195540600358
16	65.29226977061248	64.97251584021414	64.48034106673889	63.675604800249566	62.391744659321546	60.78347588310972	59.89829481709381	60.9230358126676	63.162393358185064
32	62.34269961793457	62.247806102015176	62.078518954464975	61.7954874322501	61.35731583891588	60.55193252694043	59.553975729061264	59.26003509068689	60.654324233128996
64	60.84342886958761	60.79513360753218	60.73753547386994	60.614906484806646	60.469425755630596	60.154532347872774	59.66577429441621	58.958125675625574	58.93039114327079
128	60.07109643369507	60.04125275782196	60.0154656172615	59.960884415242894	59.871003487364845	59.765660790845516	59.56740263511966	59.181626166401934	58.64301169424656
256	59.68050908714191	59.66053540863022	59.63934620345335	59.620700598641974	59.594586897649194	59.52971115600702	59.43025128595583	59.265234760377076	58.96935151106595
512	59.48157472080042	59.467170197025055	59.45908302202492	59.43710630226593	59.42134978705572	59.40133410184206	59.32568115101059	59.25606321877556	59.112811505838785

